Meta-Learning Multi-armed Bandits for Beam Tracking in 5G and 6G Networks

Beamforming-capable antenna arrays with many elements enable higher data rates in next generation 5G and 6G networks. In current practice, analog beamforming uses a codebook of pre-configured beams with each of them radiating towards a specific direction, and a beam management function continuously selects \textit{optimal} beams for moving user equipments (UEs). However, large codebooks and effects caused by reflections or blockages of beams make an optimal beam selection challenging. In contrast to previous work and standardization efforts that opt for supervised learning to train classifiers to predict the next best beam based on previously selected beams we formulate the problem as a partially observable Markov decision process (POMDP) and model the environment as the codebook itself. At each time step, we select a candidate beam conditioned on the belief state of the unobservable optimal beam and previously probed beams. This frames the beam selection problem as an online search procedure that locates the moving optimal beam. In contrast to previous work, our method handles new or unforeseen trajectories and changes in the physical environment, and outperforms previous work by orders of magnitude.

==> beamUncertainty/beamUncertainty.csv <==
lowatt,highatt,timestep
1.0,1.0,1
0.97,1.0,2
0.81,1.0,3
0.695,0.81,4
0.77,0.64,5
0.725,0.7,6
0.79,0.745,7
0.77,0.785,8
0.825,0.765,9
0.8,0.795,10
0.82,0.75,11
0.795,0.76,12
0.775,0.78,13
0.775,0.76,14
0.705,0.78,15
0.7,0.79,16
0.72,0.805,17
0.675,0.77,18
0.7,0.755,19
0.77,0.79,20
0.785,0.79,21
0.745,0.765,22
0.78,0.75,23
0.755,0.77,24
0.775,0.71,25
0.785,0.765,26
0.775,0.76,27
0.755,0.735,28
0.755,0.74,29
0.75,0.775,30
0.76,0.725,31
0.71,0.73,32
0.715,0.695,33
0.745,0.685,34
0.735,0.725,35
0.74,0.7,36
0.71,0.69,37
0.72,0.675,38
0.71,0.67,39
0.67,0.675,40
0.665,0.67,41
0.65,0.675,42
0.615,0.67,43
0.655,0.51,44
0.635,0.5,45
0.645,0.64,46
0.61,0.63,47
0.615,0.635,48
0.595,0.63,49
0.605,0.6,50
0.575,0.61,51
0.58,0.585,52
0.58,0.575,53
0.57,0.525,54
0.615,0.52,55
0.625,0.515,56
0.63,0.51,57
0.595,0.55,58
0.605,0.52,59
0.625,0.53,60
0.585,0.53,61
0.585,0.5,62
0.54,0.53,63
0.57,0.535,64
0.57,0.54,65
0.555,0.5,66
0.615,0.505,67
0.53,0.48,68
0.555,0.505,69
0.53,0.475,70
0.575,0.49,71
0.51,0.485,72
0.475,0.505,73
0.44,0.525,74
0.425,0.525,75
0.475,0.53,76
0.475,0.545,77
0.5,0.51,78
0.515,0.525,79
0.48,0.55,80
0.505,0.52,81
0.545,0.55,82
0.58,0.525,83
0.555,0.51,84
0.565,0.565,85
0.61,0.565,86
0.62,0.49,87
0.59,0.53,88
0.615,0.58,89
0.605,0.575,90
0.61,0.545,91
0.625,0.53,92
0.615,0.575,93
0.615,0.52,94
0.615,0.555,95
0.61,0.57,96
0.61,0.535,97
0.625,0.525,98
0.645,0.53,99
0.62,0.515,100
0.595,0.5,101
0.62,0.495,102
0.56,0.52,103
0.55,0.51,104
0.555,0.52,105
0.55,0.51,106
0.555,0.515,107
0.545,0.51,108
0.55,0.51,109
0.59,0.52,110
0.58,0.545,111
0.57,0.51,112
0.59,0.515,113
0.55,0.535,114
0.585,0.555,115
0.53,0.55,116
0.48,0.545,117
0.49,0.555,118
0.465,0.54,119
0.425,0.525,120
0.475,0.575,121
0.44,0.56,122
0.455,0.535,123
0.405,0.6,124
0.44,0.59,125
0.465,0.58,126
0.46,0.6,127
0.485,0.6,128
0.485,0.58,129
0.475,0.6,130
0.49,0.615,131
0.485,0.575,132
0.475,0.57,133
0.485,0.57,134
0.48,0.58,135
0.45,0.58,136
0.425,0.55,137
0.435,0.565,138
0.42,0.57,139
0.4,0.54,140
0.385,0.52,141
0.385,0.57,142
0.45,0.54,143
0.42,0.505,144
0.38,0.495,145
0.375,0.505,146
0.395,0.475,147
0.385,0.455,148
0.375,0.475,149
0.36,0.45,150
0.34,0.435,151
0.345,0.395,152
0.35,0.445,153
0.36,0.39,154
0.355,0.415,155
0.325,0.4,156
0.34,0.4,157
0.335,0.415,158
0.325,0.395,159
0.335,0.395,160
0.35,0.42,161
0.35,0.405,162
0.34,0.405,163
0.36,0.39,164
0.34,0.36,165
0.355,0.375,166
0.335,0.405,167
0.35,0.42,168
0.325,0.365,169
0.31,0.36,170
0.34,0.375,171
0.325,0.34,172
0.33,0.375,173
0.385,0.39,174
0.39,0.38,175
0.4,0.365,176
0.385,0.33,177
0.365,0.34,178
0.36,0.33,179
0.365,0.355,180
0.38,0.33,181
0.335,0.295,182
0.375,0.355,183
0.305,0.355,184
0.365,0.335,185
0.36,0.34,186
0.38,0.36,187
0.36,0.355,188
0.37,0.375,189
0.39,0.4,190
0.39,0.43,191
0.37,0.39,192
0.325,0.39,193
0.39,0.42,194
0.365,0.405,195
0.35,0.47,196
0.4,0.43,197
0.385,0.425,198
0.405,0.445,199
0.465,0.425,200
0.435,0.44,201
0.465,0.48,202
0.465,0.455,203
0.435,0.52,204
0.435,0.545,205
0.465,0.49,206
0.46,0.545,207
0.5,0.525,208
0.44,0.54,209
0.49,0.545,210
0.445,0.53,211
0.46,0.49,212
0.5,0.555,213
0.465,0.555,214
0.465,0.58,215
0.485,0.57,216
0.49,0.605,217
0.485,0.575,218
0.485,0.57,219
0.46,0.625,220
0.455,0.61,221
0.475,0.585,222
0.485,0.58,223
0.485,0.56,224
0.475,0.57,225
0.43,0.595,226
0.455,0.6,227
0.46,0.62,228
0.455,0.605,229
0.445,0.6,230
0.455,0.585,231
0.47,0.61,232
0.48,0.635,233
0.455,0.6,234
0.455,0.605,235
0.445,0.55,236
0.49,0.535,237
0.475,0.575,238
0.455,0.585,239
0.45,0.595,240
0.47,0.565,241
0.445,0.575,242
0.445,0.535,243
0.44,0.53,244
0.42,0.5,245
0.41,0.495,246
0.46,0.535,247
0.45,0.49,248
0.435,0.51,249
0.45,0.475,250
0.46,0.48,251
0.425,0.485,252
0.46,0.425,253
0.425,0.48,254
0.425,0.445,255
0.435,0.46,256
0.44,0.44,257
0.485,0.455,258
0.46,0.43,259
0.46,0.43,260
0.41,0.395,261
0.485,0.415,262
0.43,0.4,263
0.42,0.415,264
0.415,0.41,265
0.435,0.395,266
0.415,0.39,267
0.435,0.415,268
0.405,0.4,269
0.36,0.38,270
0.41,0.4,271
0.395,0.38,272
0.395,0.39,273
0.4,0.365,274
0.4,0.375,275
0.385,0.365,276
0.405,0.335,277
0.375,0.34,278
0.4,0.355,279
0.4,0.38,280
0.42,0.365,281
0.385,0.36,282
0.39,0.38,283
0.38,0.365,284
0.39,0.355,285
0.43,0.315,286
0.375,0.395,287
0.37,0.385,288
0.375,0.38,289
0.375,0.41,290
0.4,0.425,291
0.385,0.44,292
0.365,0.43,293
0.365,0.42,294
0.395,0.48,295
0.435,0.455,296
0.375,0.44,297
0.425,0.445,298
0.43,0.5,299
0.395,0.495,300
0.405,0.495,301
0.38,0.455,302
0.465,0.5,303
0.465,0.475,304
0.47,0.48,305
0.455,0.48,306
0.445,0.505,307
0.48,0.485,308
0.45,0.49,309
0.455,0.515,310
0.47,0.53,311
0.405,0.535,312
0.44,0.575,313
0.435,0.57,314
0.45,0.535,315
0.445,0.565,316
0.43,0.585,317
0.47,0.585,318
0.465,0.565,319
0.465,0.63,320
0.44,0.595,321
0.43,0.55,322
0.435,0.565,323
0.46,0.63,324
0.44,0.625,325
0.39,0.65,326
0.455,0.62,327
0.445,0.615,328
0.405,0.6,329
0.44,0.65,330
0.395,0.64,331
0.41,0.6,332
0.4,0.6,333
0.41,0.61,334
0.4,0.615,335
0.395,0.615,336
0.395,0.605,337
0.42,0.6,338
0.435,0.56,339
0.415,0.58,340
0.415,0.57,341
0.405,0.55,342
0.45,0.535,343
0.45,0.57,344
0.465,0.565,345
0.45,0.58,346
0.46,0.535,347
0.48,0.54,348
0.435,0.525,349
0.485,0.53,350
0.455,0.555,351
0.45,0.515,352
0.415,0.51,353
0.47,0.51,354
0.47,0.535,355
0.48,0.535,356
0.51,0.53,357
0.485,0.535,358
0.505,0.475,359
0.47,0.51,360
0.495,0.525,361
0.525,0.525,362
0.475,0.48,363
0.515,0.495,364
0.51,0.505,365
0.505,0.505,366
0.485,0.505,367
0.49,0.505,368
0.48,0.5,369
0.465,0.485,370
0.465,0.46,371
0.455,0.44,372
0.45,0.465,373
0.455,0.455,374
0.5,0.46,375
0.43,0.445,376
0.435,0.485,377
0.44,0.425,378
0.46,0.48,379
0.395,0.415,380
0.485,0.425,381
0.47,0.455,382
0.41,0.41,383
0.425,0.43,384
0.43,0.455,385
0.46,0.49,386
0.475,0.495,387
0.455,0.445,388
0.44,0.47,389
0.415,0.485,390


==> beamUncertainty/beam_uncertainty_BS2.csv <==
timestep,5x5_high,5x5_low,9x9_low,9x9_high,11x11_high,11x11_low
1,0.855,0.955,1.0,1.0,1.0,1.0
2,0.44,0.085,0.79,0.82,0.895,0.94
3,0.06,0.09,0.615,0.55,0.83,0.845
4,0.01,0.025,0.34,0.17,0.71,0.695
5,0.015,0.0,0.16,0.085,0.655,0.605
6,0.0,0.03,0.1,0.045,0.615,0.54
7,0.005,0.01,0.045,0.035,0.57,0.465
8,0.0,0.0,0.03,0.04,0.555,0.435
9,0.0,0.0,0.03,0.03,0.46,0.43
10,0.0,0.0,0.035,0.02,0.46,0.4
11,0.0,0.0,0.025,0.035,0.505,0.4
12,0.0,0.0,0.01,0.015,0.48,0.36
13,0.0,0.005,0.005,0.01,0.49,0.34
14,0.0,0.005,0.005,0.02,0.45,0.295
15,0.0,0.0,0.01,0.03,0.425,0.27
16,0.005,0.005,0.01,0.02,0.41,0.26
17,0.015,0.0,0.01,0.035,0.35,0.29
18,0.03,0.0,0.005,0.015,0.375,0.265
19,0.025,0.005,0.005,0.01,0.365,0.275
20,0.035,0.0,0.0,0.005,0.315,0.255
21,0.03,0.0,0.005,0.005,0.32,0.24
22,0.025,0.0,0.015,0.005,0.305,0.235
23,0.03,0.0,0.0,0.0,0.345,0.23
24,0.03,0.0,0.005,0.0,0.3,0.185
25,0.03,0.0,0.01,0.0,0.305,0.19
26,0.02,0.0,0.005,0.0,0.285,0.195
27,0.0,0.0,0.0,0.005,0.28,0.195
28,0.015,0.0,0.0,0.0,0.32,0.185
29,0.005,0.0,0.0,0.0,0.32,0.175
30,0.01,0.0,0.0,0.0,0.305,0.16
31,0.005,0.0,0.0,0.0,0.295,0.13
32,0.01,0.0,0.0,0.0,0.29,0.145
33,0.005,0.0,0.0,0.005,0.28,0.17
34,0.0,0.0,0.0,0.005,0.275,0.15
35,0.0,0.0,0.0,0.005,0.29,0.14
36,0.0,0.0,0.0,0.005,0.28,0.135
37,0.0,0.0,0.0,0.005,0.265,0.11
38,0.0,0.0,0.0,0.005,0.255,0.09
39,0.0,0.0,0.005,0.01,0.26,0.11
40,0.0,0.0,0.0,0.0,0.26,0.11
41,0.0,0.0,0.005,0.0,0.235,0.105
42,0.0,0.0,0.005,0.0,0.25,0.095
43,0.0,0.0,0.005,0.0,0.235,0.08
44,0.0,0.0,0.0,0.0,0.225,0.08
45,0.005,0.0,0.0,0.005,0.24,0.09
46,0.0,0.0,0.005,0.005,0.245,0.09
47,0.01,0.0,0.0,0.0,0.25,0.09
48,0.005,0.0,0.0,0.0,0.27,0.06
49,0.0,0.0,0.0,0.0,0.235,0.08
50,0.0,0.0,0.0,0.0,0.26,0.06
51,0.01,0.0,0.0,0.0,0.25,0.07
52,0.01,0.0,0.0,0.0,0.24,0.085
53,0.0,0.0,0.0,0.0,0.22,0.07
54,0.005,0.0,0.0,0.0,0.24,0.075
55,0.0,0.0,0.0,0.005,0.255,0.09
56,0.0,0.0,0.01,0.0,0.275,0.085
57,0.0,0.0,0.005,0.0,0.265,0.065
58,0.0,0.0,0.0,0.005,0.27,0.065
59,0.0,0.0,0.005,0.005,0.255,0.07
60,0.0,0.0,0.005,0.0,0.25,0.06
61,0.0,0.0,0.0,0.0,0.265,0.08
62,0.0,0.0,0.0,0.0,0.28,0.065
63,0.0,0.0,0.0,0.0,0.29,0.08
64,0.0,0.0,0.0,0.0,0.28,0.075
65,0.0,0.0,0.0,0.0,0.26,0.07
66,0.0,0.0,0.005,0.0,0.295,0.08
67,0.0,0.0,0.0,0.0,0.25,0.07
68,0.005,0.0,0.0,0.0,0.305,0.06
69,0.0,0.0,0.0,0.0,0.235,0.05
70,0.005,0.0,0.0,0.0,0.26,0.06
71,0.005,0.0,0.0,0.0,0.255,0.05
72,0.0,0.0,0.0,0.0,0.265,0.045
73,0.005,0.0,0.005,0.0,0.26,0.06
74,0.005,0.0,0.005,0.0,0.285,0.06
75,0.0,0.0,0.0,0.0,0.285,0.04
76,0.005,0.0,0.0,0.0,0.295,0.075
77,0.0,0.0,0.005,0.0,0.285,0.06
78,0.0,0.0,0.0,0.0,0.24,0.08
79,0.005,0.0,0.005,0.0,0.245,0.06
80,0.015,0.0,0.005,0.0,0.245,0.075
81,0.005,0.0,0.005,0.0,0.265,0.075
82,0.0,0.0,0.0,0.01,0.28,0.06
83,0.0,0.0,0.005,0.0,0.29,0.055
84,0.0,0.0,0.0,0.0,0.305,0.065
85,0.0,0.0,0.0,0.0,0.29,0.07
86,0.01,0.0,0.0,0.0,0.28,0.065
87,0.0,0.0,0.0,0.0,0.305,0.05
88,0.0,0.0,0.0,0.0,0.3,0.06
89,0.005,0.0,0.0,0.0,0.29,0.035
90,0.005,0.0,0.0,0.0,0.3,0.055
91,0.0,0.0,0.0,0.0,0.255,0.075
92,0.0,0.0,0.0,0.0,0.27,0.065
93,0.0,0.0,0.005,0.0,0.255,0.065
94,0.01,0.0,0.0,0.0,0.265,0.045
95,0.0,0.0,0.0,0.0,0.23,0.05
96,0.0,0.0,0.0,0.0,0.24,0.065
97,0.0,0.0,0.005,0.0,0.25,0.05
98,0.005,0.0,0.005,0.0,0.24,0.065
99,0.0,0.0,0.005,0.0,0.275,0.05
100,0.0,0.0,0.0,0.0,0.27,0.06
101,0.0,0.0,0.0,0.005,0.295,0.055
102,0.0,0.0,0.0,0.0,0.245,0.045
103,0.0,0.0,0.01,0.0,0.26,0.05
104,0.005,0.0,0.005,0.0,0.225,0.03
105,0.0,0.0,0.0,0.0,0.22,0.035
106,0.0,0.0,0.005,0.0,0.21,0.045
107,0.0,0.0,0.005,0.0,0.205,0.055
108,0.005,0.0,0.005,0.0,0.2,0.05
109,0.005,0.0,0.005,0.005,0.2,0.055
110,0.0,0.005,0.02,0.005,0.19,0.045
111,0.01,0.005,0.015,0.0,0.195,0.06
112,0.005,0.005,0.01,0.0,0.19,0.06
113,0.005,0.01,0.005,0.005,0.22,0.04
114,0.0,0.005,0.01,0.005,0.22,0.05
115,0.0,0.005,0.01,0.005,0.195,0.055
116,0.01,0.01,0.0,0.0,0.195,0.025
117,0.005,0.025,0.005,0.02,0.21,0.045
118,0.02,0.03,0.0,0.015,0.225,0.03
119,0.03,0.005,0.01,0.005,0.255,0.05
120,0.015,0.02,0.005,0.01,0.21,0.05
121,0.02,0.02,0.005,0.005,0.225,0.04
122,0.005,0.015,0.005,0.0,0.23,0.06
123,0.01,0.015,0.0,0.0,0.215,0.05
124,0.005,0.015,0.0,0.0,0.215,0.055
125,0.0,0.005,0.0,0.005,0.195,0.05
126,0.0,0.0,0.0,0.005,0.195,0.055
127,0.0,0.0,0.0,0.01,0.175,0.04
128,0.0,0.0,0.0,0.005,0.19,0.03
129,0.0,0.005,0.01,0.0,0.185,0.04
130,0.0,0.0,0.005,0.0,0.2,0.05
131,0.0,0.0,0.005,0.0,0.205,0.05
132,0.0,0.0,0.005,0.0,0.195,0.04
133,0.0,0.0,0.005,0.005,0.185,0.03
134,0.0,0.0,0.005,0.0,0.155,0.05
135,0.0,0.0,0.005,0.0,0.165,0.035
136,0.0,0.0,0.005,0.0,0.155,0.025
137,0.0,0.0,0.005,0.005,0.145,0.025
138,0.0,0.0,0.0,0.0,0.145,0.025
139,0.0,0.0,0.005,0.0,0.165,0.025
140,0.0,0.0,0.0,0.0,0.135,0.03
141,0.0,0.0,0.0,0.0,0.125,0.02
142,0.0,0.0,0.0,0.005,0.155,0.02
143,0.0,0.0,0.0,0.0,0.135,0.03
144,0.0,0.0,0.0,0.005,0.145,0.035
145,0.0,0.0,0.0,0.0,0.145,0.04
146,0.0,0.0,0.0,0.01,0.14,0.02
147,0.0,0.0,0.0,0.01,0.13,0.025
148,0.0,0.0,0.0,0.005,0.135,0.035
149,0.0,0.0,0.005,0.02,0.16,0.02
150,0.005,0.0,0.0,0.01,0.13,0.025
151,0.005,0.0,0.005,0.015,0.13,0.02
152,0.005,0.0,0.0,0.005,0.12,0.015
153,0.0,0.0,0.01,0.01,0.11,0.03
154,0.0,0.0,0.01,0.01,0.115,0.02
155,0.0,0.0,0.01,0.025,0.12,0.025
156,0.0,0.0,0.005,0.01,0.13,0.025
157,0.0,0.0,0.0,0.01,0.16,0.01
158,0.0,0.0,0.005,0.01,0.135,0.02
159,0.0,0.005,0.0,0.01,0.105,0.015
160,0.0,0.0,0.0,0.01,0.11,0.02
161,0.0,0.005,0.005,0.01,0.1,0.025
162,0.0,0.0,0.005,0.01,0.115,0.02
163,0.0,0.0,0.005,0.02,0.11,0.02
164,0.0,0.0,0.005,0.02,0.1,0.025
165,0.0,0.0,0.005,0.03,0.135,0.02
166,0.0,0.0,0.01,0.025,0.145,0.015
167,0.0,0.0,0.005,0.02,0.125,0.02
168,0.0,0.0,0.0,0.025,0.125,0.035
169,0.0,0.0,0.0,0.015,0.115,0.025
170,0.0,0.0,0.0,0.015,0.14,0.015
171,0.0,0.0,0.005,0.005,0.155,0.03
172,0.0,0.0,0.0,0.0,0.12,0.04
173,0.0,0.0,0.0,0.01,0.125,0.04
174,0.0,0.0,0.005,0.005,0.145,0.03
175,0.0,0.0,0.0,0.01,0.14,0.035
176,0.0,0.0,0.005,0.015,0.15,0.04
177,0.0,0.0,0.005,0.01,0.12,0.025
178,0.0,0.0,0.0,0.01,0.16,0.04
179,0.0,0.0,0.01,0.01,0.18,0.05
180,0.0,0.0,0.01,0.01,0.165,0.06
181,0.0,0.0,0.005,0.015,0.145,0.05
182,0.0,0.0,0.01,0.005,0.17,0.05
183,0.0,0.0,0.005,0.005,0.18,0.065
184,0.0,0.0,0.005,0.005,0.165,0.065
185,0.005,0.0,0.0,0.005,0.13,0.055
186,0.0,0.0,0.0,0.0,0.125,0.05
187,0.0,0.0,0.0,0.0,0.15,0.06
188,0.0,0.0,0.0,0.0,0.155,0.055
189,0.0,0.0,0.0,0.0,0.135,0.05
190,0.0,0.0,0.0,0.0,0.125,0.045
191,0.0,0.0,0.0,0.005,0.12,0.06
192,0.0,0.0,0.0,0.005,0.12,0.07
193,0.0,0.0,0.0,0.005,0.135,0.055
194,0.0,0.0,0.0,0.0,0.115,0.07
195,0.0,0.0,0.0,0.005,0.12,0.06
196,0.0,0.0,0.0,0.005,0.115,0.065
197,0.0,0.0,0.0,0.005,0.145,0.08
198,0.0,0.0,0.0,0.0,0.105,0.075
199,0.0,0.0,0.0,0.0,0.115,0.08
200,0.0,0.0,0.0,0.0,0.1,0.045
201,0.0,0.0,0.0,0.0,0.105,0.045
202,0.0,0.0,0.0,0.0,0.12,0.055
203,0.0,0.0,0.0,0.0,0.13,0.065
204,0.0,0.0,0.0,0.0,0.11,0.065
205,0.0,0.0,0.0,0.0,0.12,0.05
206,0.0,0.0,0.0,0.0,0.095,0.04
207,0.0,0.0,0.0,0.005,0.12,0.04
208,0.0,0.0,0.0,0.005,0.12,0.04
209,0.0,0.0,0.0,0.0,0.1,0.035
210,0.0,0.0,0.0,0.0,0.13,0.04
211,0.0,0.0,0.0,0.005,0.12,0.025
212,0.0,0.0,0.0,0.005,0.11,0.04
213,0.0,0.005,0.005,0.0,0.125,0.055
214,0.0,0.005,0.0,0.005,0.16,0.055
215,0.0,0.005,0.005,0.005,0.17,0.045
216,0.0,0.005,0.005,0.03,0.165,0.045
217,0.0,0.01,0.0,0.015,0.16,0.03
218,0.0,0.005,0.0,0.01,0.175,0.025
219,0.0,0.0,0.0,0.0,0.145,0.03
220,0.0,0.01,0.0,0.0,0.12,0.03
221,0.0,0.01,0.0,0.01,0.115,0.03
222,0.0,0.0,0.0,0.01,0.11,0.05
223,0.0,0.01,0.0,0.005,0.1,0.04
224,0.0,0.0,0.0,0.0,0.105,0.035
225,0.0,0.0,0.0,0.0,0.115,0.03
226,0.0,0.0,0.0,0.0,0.11,0.025
227,0.0,0.0,0.0,0.0,0.11,0.025
228,0.0,0.0,0.0,0.005,0.1,0.035
229,0.0,0.0,0.005,0.005,0.09,0.03
230,0.0,0.0,0.0,0.01,0.11,0.04
231,0.005,0.0,0.0,0.0,0.12,0.035
232,0.0,0.0,0.0,0.005,0.11,0.045
233,0.005,0.0,0.005,0.005,0.12,0.045
234,0.0,0.0,0.0,0.005,0.115,0.035
235,0.0,0.0,0.0,0.0,0.12,0.025
236,0.0,0.0,0.0,0.0,0.115,0.02
237,0.01,0.0,0.0,0.0,0.1,0.01
238,0.015,0.0,0.0,0.0,0.105,0.01
239,0.01,0.0,0.0,0.0,0.09,0.01
240,0.015,0.0,0.0,0.005,0.105,0.01
241,0.02,0.0,0.0,0.0,0.105,0.015
242,0.02,0.0,0.0,0.0,0.11,0.02
243,0.015,0.0,0.0,0.005,0.09,0.01
244,0.02,0.0,0.005,0.01,0.105,0.025
245,0.01,0.0,0.0,0.005,0.08,0.015
246,0.015,0.0,0.0,0.005,0.075,0.005
247,0.01,0.0,0.005,0.01,0.09,0.01
248,0.015,0.0,0.005,0.005,0.07,0.01
249,0.005,0.0,0.005,0.005,0.075,0.03
250,0.005,0.0,0.005,0.015,0.075,0.015
251,0.0,0.0,0.005,0.02,0.07,0.0
252,0.0,0.0,0.0,0.02,0.08,0.01
253,0.0,0.0,0.0,0.025,0.09,0.0
254,0.0,0.0,0.0,0.03,0.07,0.02
255,0.0,0.0,0.0,0.04,0.06,0.015
256,0.0,0.0,0.0,0.045,0.055,0.01
257,0.005,0.0,0.0,0.04,0.07,0.01
258,0.0,0.0,0.0,0.045,0.075,0.025
259,0.0,0.0,0.0,0.045,0.075,0.025
260,0.0,0.0,0.0,0.03,0.07,0.02
261,0.0,0.0,0.0,0.03,0.085,0.03
262,0.0,0.0,0.0,0.03,0.09,0.035
263,0.0,0.0,0.0,0.02,0.07,0.035
264,0.0,0.0,0.0,0.015,0.07,0.02
265,0.0,0.0,0.0,0.02,0.075,0.03
266,0.0,0.005,0.0,0.005,0.08,0.025
267,0.0,0.0,0.0,0.01,0.06,0.01
268,0.0,0.0,0.005,0.015,0.065,0.025
269,0.0,0.0,0.0,0.01,0.07,0.025
270,0.005,0.0,0.0,0.005,0.06,0.02
271,0.005,0.0,0.0,0.005,0.065,0.0
272,0.005,0.0,0.0,0.015,0.045,0.015
273,0.01,0.0,0.005,0.01,0.05,0.01
274,0.0,0.005,0.0,0.015,0.055,0.01
275,0.005,0.005,0.01,0.025,0.065,0.03
276,0.0,0.0,0.01,0.02,0.07,0.01
277,0.005,0.0,0.005,0.03,0.085,0.01
278,0.01,0.0,0.0,0.035,0.085,0.015
279,0.01,0.005,0.0,0.025,0.08,0.02
280,0.015,0.0,0.01,0.035,0.09,0.025
281,0.01,0.005,0.0,0.015,0.095,0.04
282,0.025,0.0,0.0,0.025,0.095,0.03
283,0.005,0.0,0.01,0.015,0.12,0.04
284,0.015,0.0,0.005,0.005,0.12,0.025
285,0.0,0.0,0.005,0.01,0.135,0.025
286,0.005,0.01,0.005,0.015,0.14,0.02
287,0.015,0.0,0.0,0.01,0.145,0.015
288,0.02,0.005,0.0,0.01,0.15,0.025
289,0.005,0.0,0.0,0.01,0.135,0.025
290,0.005,0.0,0.0,0.005,0.14,0.045
291,0.0,0.0,0.0,0.005,0.145,0.035
292,0.01,0.0,0.0,0.005,0.11,0.045
293,0.005,0.0,0.0,0.0,0.115,0.05
294,0.005,0.0,0.0,0.0,0.135,0.05
295,0.005,0.0,0.005,0.0,0.145,0.045
296,0.0,0.0,0.0,0.0,0.11,0.025
297,0.0,0.0,0.0,0.0,0.125,0.035
298,0.0,0.0,0.01,0.0,0.11,0.04
299,0.0,0.0,0.01,0.0,0.13,0.04
300,0.0,0.0,0.005,0.0,0.1,0.03
301,0.0,0.0,0.0,0.0,0.11,0.02
302,0.0,0.0,0.0,0.0,0.105,0.045
303,0.0,0.0,0.0,0.0,0.09,0.03
304,0.0,0.0,0.005,0.0,0.085,0.02
305,0.0,0.0,0.005,0.0,0.095,0.03
306,0.0,0.0,0.01,0.0,0.095,0.045
307,0.0,0.0,0.005,0.0,0.095,0.035
308,0.0,0.0,0.005,0.0,0.08,0.04
309,0.0,0.0,0.0,0.0,0.075,0.045
310,0.0,0.0,0.025,0.0,0.09,0.035
311,0.0,0.0,0.01,0.0,0.085,0.04
312,0.0,0.0,0.015,0.0,0.1,0.03
313,0.0,0.0,0.0,0.0,0.1,0.025
314,0.0,0.0,0.005,0.005,0.085,0.045
315,0.0,0.0,0.005,0.0,0.1,0.04
316,0.0,0.0,0.0,0.0,0.07,0.03
317,0.0,0.0,0.0,0.0,0.09,0.03
318,0.0,0.0,0.0,0.0,0.095,0.05
319,0.0,0.0,0.0,0.0,0.095,0.05
320,0.0,0.0,0.0,0.0,0.085,0.04
321,0.0,0.005,0.0,0.0,0.065,0.02
322,0.0,0.0,0.0,0.0,0.07,0.025
323,0.0,0.005,0.0,0.0,0.06,0.03
324,0.0,0.0,0.0,0.0,0.045,0.02
325,0.0,0.0,0.0,0.0,0.05,0.025
326,0.0,0.0,0.0,0.0,0.055,0.015
327,0.0,0.0,0.0,0.0,0.065,0.025
328,0.0,0.0,0.0,0.0,0.06,0.02
329,0.0,0.0,0.0,0.0,0.06,0.01
330,0.0,0.0,0.0,0.0,0.055,0.02
331,0.0,0.0,0.0,0.0,0.06,0.005
332,0.0,0.0,0.0,0.0,0.06,0.01
333,0.0,0.0,0.0,0.0,0.065,0.005
334,0.0,0.0,0.0,0.0,0.05,0.015
335,0.0,0.0,0.0,0.0,0.05,0.015
336,0.0,0.0,0.0,0.0,0.055,0.02
337,0.0,0.0,0.0,0.0,0.045,0.01
338,0.0,0.0,0.0,0.0,0.07,0.005
339,0.0,0.0,0.0,0.0,0.06,0.01
340,0.0,0.0,0.005,0.0,0.05,0.015
341,0.0,0.0,0.0,0.0,0.05,0.005
342,0.0,0.0,0.0,0.0,0.05,0.01
343,0.0,0.0,0.0,0.0,0.055,0.01
344,0.0,0.0,0.0,0.0,0.045,0.01
345,0.0,0.0,0.0,0.0,0.055,0.005
346,0.0,0.0,0.0,0.0,0.05,0.005
347,0.0,0.0,0.0,0.0,0.045,0.005
348,0.0,0.0,0.0,0.0,0.055,0.005
349,0.0,0.0,0.0,0.0,0.065,0.01
350,0.0,0.0,0.0,0.0,0.055,0.02
351,0.0,0.0,0.0,0.0,0.055,0.015
352,0.0,0.0,0.0,0.0,0.045,0.005
353,0.0,0.0,0.0,0.005,0.06,0.005
354,0.0,0.0,0.0,0.0,0.04,0.005
355,0.0,0.0,0.0,0.0,0.035,0.005
356,0.0,0.0,0.0,0.0,0.035,0.005
357,0.0,0.0,0.0,0.0,0.055,0.005
358,0.0,0.0,0.0,0.0,0.055,0.005
359,0.0,0.0,0.0,0.0,0.06,0.01
360,0.0,0.0,0.0,0.0,0.06,0.01
361,0.0,0.0,0.0,0.0,0.055,0.01
362,0.0,0.0,0.0,0.0,0.055,0.01
363,0.0,0.0,0.0,0.0,0.05,0.01
364,0.0,0.0,0.0,0.0,0.055,0.01
365,0.0,0.0,0.0,0.0,0.06,0.01
366,0.0,0.0,0.0,0.005,0.06,0.01
367,0.0,0.0,0.0,0.0,0.06,0.01
368,0.0,0.0,0.0,0.0,0.05,0.025
369,0.0,0.0,0.0,0.0,0.055,0.02
370,0.0,0.0,0.0,0.0,0.065,0.025
371,0.0,0.0,0.0,0.0,0.075,0.015
372,0.0,0.0,0.0,0.0,0.07,0.03
373,0.005,0.0,0.0,0.005,0.08,0.015
374,0.015,0.0,0.0,0.005,0.075,0.015
375,0.015,0.0,0.0,0.0,0.075,0.015
376,0.015,0.0,0.0,0.0,0.105,0.015
377,0.01,0.0,0.0,0.0,0.12,0.005
378,0.015,0.0,0.0,0.005,0.085,0.025
379,0.02,0.0,0.0,0.0,0.075,0.02
380,0.03,0.0,0.0,0.0,0.11,0.01
381,0.02,0.0,0.0,0.0,0.09,0.03
382,0.015,0.005,0.0,0.0,0.095,0.02
383,0.01,0.0,0.005,0.0,0.08,0.025
384,0.01,0.0,0.0,0.015,0.095,0.015
385,0.02,0.0,0.0,0.01,0.085,0.025
386,0.015,0.0,0.0,0.02,0.075,0.04
387,0.01,0.0,0.005,0.015,0.07,0.05
388,0.005,0.0,0.015,0.02,0.075,0.02
389,0.0,0.0,0.005,0.025,0.055,0.025
390,0.01,0.0,0.015,0.02,0.075,0.03


==> run-csvs/PPO-house.csv <==
Step,ep_rew_mean,mild-durian-6 - rollout/ep_rew_mean__MIN,mild-durian-6 - rollout/ep_rew_mean__MAX
0,1.6648885011672974,1.6648885011672974,1.6648885011672974
1,1.7170597314834595,1.7170597314834595,1.7170597314834595
2,1.780129075050354,1.780129075050354,1.780129075050354
3,1.768738865852356,1.768738865852356,1.768738865852356
4,1.7934097051620483,1.7934097051620483,1.7934097051620483
5,1.8131470680236816,1.8131470680236816,1.8131470680236816
6,1.8814713954925537,1.8814713954925537,1.8814713954925537
7,1.7528687715530396,1.7528687715530396,1.7528687715530396
8,1.728502631187439,1.728502631187439,1.728502631187439
9,1.8630540370941162,1.8630540370941162,1.8630540370941162
10,1.9338771104812622,1.9338771104812622,1.9338771104812622
11,1.8616504669189453,1.8616504669189453,1.8616504669189453
12,1.91802179813385,1.91802179813385,1.91802179813385
13,1.7694120407104492,1.7694120407104492,1.7694120407104492
14,1.8688218593597412,1.8688218593597412,1.8688218593597412
15,2.07034969329834,2.07034969329834,2.07034969329834
16,2.1765167713165283,2.1765167713165283,2.1765167713165283
17,1.9646995067596436,1.9646995067596436,1.9646995067596436
18,1.9740171432495117,1.9740171432495117,1.9740171432495117
19,2.0396738052368164,2.0396738052368164,2.0396738052368164
20,2.2182796001434326,2.2182796001434326,2.2182796001434326
21,2.008002996444702,2.008002996444702,2.008002996444702
22,1.9197440147399902,1.9197440147399902,1.9197440147399902
23,2.11330509185791,2.11330509185791,2.11330509185791
24,2.1261379718780518,2.1261379718780518,2.1261379718780518
25,2.035569667816162,2.035569667816162,2.035569667816162
26,2.2004005908966064,2.2004005908966064,2.2004005908966064
27,2.2409579753875732,2.2409579753875732,2.2409579753875732
28,2.108489513397217,2.108489513397217,2.108489513397217
29,2.317805767059326,2.317805767059326,2.317805767059326
30,2.214446544647217,2.214446544647217,2.214446544647217
31,2.427128553390503,2.427128553390503,2.427128553390503
32,2.651309013366699,2.651309013366699,2.651309013366699
33,2.673717737197876,2.673717737197876,2.673717737197876
34,2.662752866744995,2.662752866744995,2.662752866744995
35,2.7457704544067383,2.7457704544067383,2.7457704544067383
36,3.049651861190796,3.049651861190796,3.049651861190796
37,3.3350021839141846,3.3350021839141846,3.3350021839141846
38,3.3645002841949463,3.3645002841949463,3.3645002841949463
39,3.4216184616088867,3.4216184616088867,3.4216184616088867
40,3.619450807571411,3.619450807571411,3.619450807571411
42,3.942660093307495,3.942660093307495,3.942660093307495


==> run-csvs/goalModelAblation.csv <==
eval step,5 goal depth - eval reward,4 goal depth - eval reward,3 goal depth - eval reward,2 goal depth - eval reward
50,2.535313367843628,2.3036277294158936,2.2760238647460938,2.2060327529907227
100,5.633807182312012,5.784860134124756,4.387563705444336,4.350645542144775
150,9.893370628356934,10.864855766296387,7.8230485916137695,6.552248001098633
200,12.880304336547852,12.852521896362305,9.979130744934082,9.335182189941406


==> run-csvs/noisy-with-house_zeros.csv <==
Eval-step,step,"noisy with house, 10 steps - _step__MIN","noisy with house, 10 steps - _step__MAX",reward,"noisy with house, 10 steps - eval reward__MIN","noisy with house, 10 steps - eval reward__MAX"
0,     0,    0,    0,1.6648885011672974,1.6648885011672974,1.6648885011672974
50,62361,62361,62361,2.734757900238037,2.734757900238037,2.734757900238037
100,162912,162912,162912,5.049779891967773,5.049779891967773,5.049779891967773
150,263463,263463,263463,6.87483024597168,6.87483024597168,6.87483024597168
200,364014,364014,364014,8.203154563903809,8.203154563903809,8.203154563903809

